IRS-Assisted OTFS: Beamforming Design and Signal Detection

Intelligent reflecting surface (IRS) technology has become a crucial enabler for creating cost effective, innovative, and adaptable wireless communication environments. This study investigates an IRS-assisted orthogonal time frequency space (OTFS) modulation that facilitates communication between users and the base station (BS). The users attainable downlink rate can be boosted by collaboratively improving the reflection coefficient (RC) matrix at the IRS and beamforming matrix at the BS. Then, in the IRS-aided OTFS network, the problem of cooperative precoding at BS and IRS to improve the network throughput is framed. The precoding design problem is non-convex and highly complicated; an alternate optimization (AO) approach is proposed to solve this. Specifically, an approach based on strongest tap maximization (STM) and fractional programming is proposed. It solves RC matrix (at IRS) and beamforming matrix (at BS) alternatively. Moreover, an efficient signal detector for IRS-aided OTFS communication systems using the alternating direction method of multipliers (ADMM) is proposed. Finally, to estimate the cascaded MIMO channel, using a parallel factor tensor model that separates the IRS-User and BS-IRS MIMO channels, respectively is suggested. Simulation results show that the proposed method significantly enhances the system capacity and bit error rate (BER) performance compared to conventional OTFS.

==> MIMO_EVA_wrt_irs_element.txt <==
x1          y1                y2            y3             y4          y5           y6         y7         y8
-10      0.000103741        0.00027017    0.000809488     0.00294772   0.00378839   0.119455   0.0570776  0.888257
-5       0.00101277         0.00258669    0.00764388      0.0269518     0.0352358   0.692496   0.453718   3.51631
0        0.00934481         0.0237723     0.0676433       0.199579      0.269386    2.2785     2.23782    8.38607
5       0.0675965           0.152792      0.41114         0.83728       1.27459     4.86778    6.31594    14.05013
10      0.320177            0.546008      1.35704         2.05423       3.50038     7.99494    12.0891     21.0514

==> MIMO_admm_k=4_comp.txt <==
x1       y1          y2          y3          y4
-20      0.5027      0.4160      0.5095      0.4241
-15     0.4916       0.3469      0.4775      0.3787
-10     0.4460       0.2495      0.4507      0.3135
-5      0.3748       0.1754      0.3987      0.2064
0       0.1912       0.0878      0.2717      0.1117
5       0.0365       0.0374      0.0586      0.0431
10      2.2195e-04   0.0092      8.9518e-04  0.0116
15      1.3826e-06   2.4414e-04   1.7326e-05  0.0020

==> MIMO_admm_k=4_comp1.txt <==
x1       y1          y2          y3                 y4
-20      0.5027      0.4160      0.5095           0.4241
-15     0.4916       0.3469      0.4775           0.3787
-10     0.4460       0.2495      0.4507           0.3135
-5      0.3748       0.1754      0.3987            0.2064
0       0.1912       0.1328      0.2717             0.1888
5       0.0365       0.0332      0.0586            0.0451
10      2.2195e-04   9.1423e-04    8.9518e-04       0.0036
15      1.3826e-06   8.5663e-05   1.7326e-05         4.1556e-04
20      3.0390e-07    2.8609e-05   8.0592e-07       5.7614e-05

==> MIMO_admm_k=4_comp2.txt <==
x1                y1              y2           y3                 y4
0              0.2380           0.2717        0.1315            0.1973                        
2               0.1436           0.1882       0.0723            0.0922
4               0.0547           0.0947       0.0410            0.0460
6            0.0098           0.0308          0.0215            0.0261
8         0.0018           0.0059             0.0052            0.0093
10       2.0190e-04       8.9518e-04          9.1423e-04         0.0051
12       6.8860e-05       5.5804e-04          2.3555e-04        0.0023
14      2.5099e-06        7.5768e-05          1.2207e-04        9.0632e-04


==> MIMO_cap_comp.txt <==
x1   y1         y2         y3        y4           y5             y6             y7         y8
-15  0.925686   0.414056   0.331291  0.0133972    0.00023419     0.0283758     0.231291     0.000350755
-10  1.83095    1.04663    0.8999    0.0657862    0.00118771     0.0876584     0.6999       0.00256075
-5   3.156004   2.0743     1.9049    0.309064      0.00824304     0.259307     1.5049        0.00849884
0    4.7373     3.46711    3.25775   1.00565      0.065408        0.694118     2.825775      0.491736
5    6.3809     5.00454    4.78169   2.2005       0.383608       1.55816       4.2800        1.17892

==> MIMO_cap_comp_eva.txt <==
x1      y1       y2         y3          y4          y5             y6                y7         y8
-10    1.37078   0.119455   0.0327675   0.00378839  0.00023419     0.112781         1.01857     0.0815237
-5     3.04026   0.692496   0.248682    0.0352358   0.00118771     0.255678          1.47169    0.363975
0      5.73303   2.2785     1.17735     0.269386    0.00824304     0.51408           2.7434     1.0301
5      8.94341   4.86778    3.25151     1.27459     0.065408       1.574073          4.03915      1.74208
10     12.2522   7.99494    6.15322     3.50038     0.383608       3.81083             6.99494    3.67809

==> MIMO_rayleigh_wrt_irs_element.txt <==
x1         y1           y2         y3        y4
4        1.16415       1.45936     1.45936   1.92975
8        1.36123       1.6717      1.6717    2.36499
12       1.48577       1.81718     1.81718   2.71575
16       1.58789       1.92004     1.96142   2.91514
20       1.65116       1.97466     2.00045   3.07493      


==> MIMO_rayleigh_wrt_irs_element1.txt <==
x1       y1            y2           y3           y4         y5          y6        y7
-15     0.000250018    0.00217757   0.0142861    0.414056   0.0133972   0.104975  0.22235
-10     0.00135057     0.0120532    0.074392     1.04663    0.0657862   0.436729  0.772621
-5      0.00881039     0.0739781    0.303977     2.0743     0.309064    1.51475   2.18508
0       0.0539471      0.317681     0.81195      3.46711    1.00565     3.66709   4.53018
5       0.218278       0.843517     1.51092      5.00454    2.2005      6.54267   7.44326

==> MISO_cap_comp.txt <==
x1     y1           y2           y3          y4         y5               y6          
-15  0.69757     0.0743716    0.0743716   0.000130   0.000130048        0.0748892     
-10   1.55767    0.604688      0.305435    0.00068113  0.0006811        0.152652
-5    2.82074     1.50783      0.967793     0.004486    0.00448678      0.310658
0     4.32928     2.8237        2.16249     0.600673    0.0402681       0.520116
5     5.91114     4.41539      3.64667     1.59454      0.27883         1.05227


==> SISO_admm_eva_k=4_comp.txt <==
x1       y1           y2         y3
0       0.2862        0.3373     0.1871
5       0.0576        0.1174     0.0938
10      8.5449e-04    0.0012     0.0338
15      2.8483e-04    0.0006     0.0104
20                               0.0027

==> SISO_admm_k=4_comp.txt <==
x1          y1             y2             y3           y4           y5
0        0.1381        0.1402          0.1773        0.1669       0.1965
5        0.0137        0.0724          0.0348        0.0788       0.0938
10       0.0013        0.0469          0.0055        0.0547       0.0255
15       8.8559e-06    0.0056          1.9164e-05     0.0141      0.0086
20       1.6611e-07    0.0015          2.7519e-07    0.0049       0.0041
                                                             

==> SISO_admm_k=4_comp1.txt <==
x1          y1             y2             y3           y4                   y5          y6              y7
0        0.1381       0.1487          0.1773        0.1915                 0.0451      0.0224554     0.0206
5        0.0137        0.0251          0.0348        0.0355                0.0034      0.0178571     0.0038
10       0.0013        0.0094        0.0055        0.0071                  1.2828e-04    0.00236607  8.9336e-04
15       8.8559e-06    1.2070e-04     1.9164e-05     2.1381e-04             1.2976e-06   0.00125     1.6927e-04
20       1.6611e-07    6.9648e-06      2.7519e-07    3.4893e-05             4.3566e-08    0.000558036  4.4666e-05

==> SISO_admm_k=4_comp2.txt <==
x1       y1               y2           y3            y4
0        0.1306         0.1523        0.0875        0.0883
2        0.0746         0.0852        0.0460        0.0473
4        0.0379         0.0488        0.0107        0.0275
6        0.0093         0.0207        0.0047        0.0179
8        0.0020         0.0067        0.0018        0.0060
10       4.8507e-04     0.0011        0.0010        0.0023
12       6.2053e-05     2.7629e-04    5.8962e-04     0.0011
14       1.9208e-05     3.7681e-05    1.7878e-04     7.0285e-04
16       1.2478e-06     6.7013e-06     3.5821e-05     3.778e-04
18     9.8219e-07       9.3506e-07    1.4606e-05     3.5807e-04
20     1.6611e-07      2.7519e-07     5.9266e-06      1.1355e-04             

==> admm_random_stm_wrt_irs_element.txt <==
x1     y1            y2            y3            y4           y5            y6
-5     0.3424        0.3454        0.3271        0.2877       0.2799        0.2438
0      0.1773        0.1381        0.1029        0.0762       0.0557        0.0364
5      0.0348        0.0153        0.0081        0.0045       0.0028        0.0023
10     0.0011        4.8507e-04    2.8409e-04    1.6591e-04   1.0947e-04    8.8410e-05
15     1.9164e-05    8.8559e-06    4.1378e-06    2.0616e-06   2.5417e-06    9.1668e-07

==> eva_1.txt <==
x1          y1            y2             
0          0.0781        0.0508       
2          0.0312        0.0260       
4          0.0391        0.0406        
6          0.0156        0.0266      
8          0.0095        0.0219        
10         0.0030        0.0156        
12         0.0019        0.0057        
14         0.0011        0.0047        
16         2.0505e-04    0.0034       
18         1.0473e-04    0.0021       
20         2.3811e-05    8.0541e-04        

==> eva_2.txt <==
x1     y1        y2       y3        y4       y5              y6
0     0.1441    0.2316   0.1641    0.3047   0.042            0.0653409
5     0.0366    0.0556   0.0547    0.1172   2.5955e-03       0.0524923
10    0.0037    0.0065   0.0195    0.0286   1.4716e-04       0.00697314
15    3.1125e-04  6.3776e-04  0.0083  0.0134   5.1745e-06    0.00329287
20    1.4472e-05  4.4389e-05   0.0051  0.0078   3.4403e-07    0.00090393
25    2.2461e-06  5.0351e-06   7.3819e-04  0.0015  5.9785e-08   0.000774793

==> irs1.txt <==
x1         y1        y2
-8        0.2109    0.3125
-6        0.1016    0.2500
-4        0.0172    0.2109
-2        0.0117    0.1094
0         0.0028    0.0664
2         0.0018    0.0087
4         4.9238e-04   0.0026
6        3.4310e-05    5.5804e-04
8        1.5925e-05    4.3664e-05

==> mimo_beamforming_comp.txt <==
x1                 y1                  y2                    y3                  y4
0                0.3848              0.3359                0.2773              0.3242                                   
2                0.2363              0.2539                0.1074              0.1797                                     
4                0.0451              0.0938                0.0276              0.0430                                         
6                0.0029              0.0042                0.0071              0.0100
8                8.2760e-05          1.6482e-04            0.0022              0.0059
10               6.4201e-07          5.1817e-06            7.9719e-04          0.0028

==> mimo_cap_samplecode_dist_oneirs.txt <==
x1  y1     y2      y3      y4
0 0.4129 1.1349 0.14014 0.022476
10 0.69342 1.8453 0.29693 0.050372
20 1.8345 4.3061 0.58137 0.10448
30 3.0242 7.2718 0.94956 0.23071
40 1.6633 4.2912 0.59467 0.12042
50 0.7394 1.9237 0.30703 0.049811
60 0.38599 0.98853 0.13108 0.029102

==> mimo_with_bmforming.txt <==
x1       y1          y2          y3                 y4              y5         

0       0.1912       0.1328      0.2717             0.1888           0.3359   
5       0.0365       0.0332      0.0586            0.0451            0.0049
10      2.2195e-04   9.1423e-04    8.9518e-04       0.0036            6.4201e-07
15      1.3826e-06   8.5663e-05   1.7326e-05         4.1556e-04
20      3.0390e-07    2.8609e-05   8.0592e-07       5.7614e-05




==> mimo_with_bmforming1.txt <==
x1    y1        y2                           y5              y6        y3          y4
0    0.3848     0.3359                  0.2380           0.2717      0.2773              0.3242                        
2    0.2363     0.2539                   0.1436           0.1882     0.1074              0.1797  
4    0.0451     0.0938                     0.0547           0.0947     0.0276              0.0430 
6    0.0029     0.0042               0.0098           0.0308           0.0071              0.0100
8    8.2760e-05   1.6482e-04        0.0018           0.0059            0.0022              0.0059
10   6.4201e-07   5.1817e-06          2.0190e-04       8.9518e-04      7.9719e-04          0.0028

==> mse_comp.txt <==

x1    y1      y2    y3     y4       y5         y6    y7
-40 15.522 6.9468 5.4486 0.64961 2.1598  355.34 126.88   
-35 5.1512 2.3528 1.8206 0.092453 0.65056  135.98 44.5
-30 1.9872 0.9293 0.39722 0.022961 0.094118  32.906 12.072
-25 0.55467 0.18037 0.10534 0.0077787 0.029112  11.709 4.4163
-20 0.078257 0.035686 0.030422 0.0018263 0.0074913  4.5881 2.1426
-15 0.028449 0.011927 0.0078913 0.00068445 0.0023891  2.0127 0.99344
-10 0.012524 0.0036708 0.0023568 0.00019331 0.00075239  0.91855 0.17031
-5 0.0030388 0.00096961 0.00087482 6.9917e-05 0.00026362 0.12749 0.031414
0 0.0007729 0.00040929 0.00026193 1.9147e-05 7.7888e-05  0.035498 0.0082094
5 0.00026704 9.608e-05 7.4658e-05 6.9451e-06 2.2071e-05  0.0064024 0.0017044
10 0.00013505 3.5742e-05 2.7885e-05 1.8402e-06 6.4034e-06  0.0018707 0.00062783


==> mse_otfs_ofdm_comp.txt <==
x1   y1    y2     y3      y4
-40 27041 318.32 5.0923 11.332
-35 41274 129.4 2.1892 3.7792
-30 228.78 31.117 0.51803 1.4133
-25 117.82 10.79 0.1035 0.44456
-20 180.59 2.7818 0.027051 0.085215
-15 74.964 1.651 0.008414 0.017836
-10 22.369 0.22542 0.0026746 0.007027
-5 3.5622 0.094464 0.00067282 0.0016399
0 0.30635 0.006981 0.00020963 0.00068997
5 0.11475 0.0046712 7.9169e-05 0.00018225
10 0.02986 0.0023801 2.0163e-05 8.2721e-05


==> mse_otfs_ofdm_comp1.txt <==
x1   y1      y2      y3      y4
-30 19.826 0.29914 0.10803 5.3977
-20 1.2956 0.029031 0.010738 0.48557
-10 0.079589 0.002621 0.0010501 0.024788
0 0.006666 0.00024116 9.4759e-05 0.0023471
10 0.00049035 2.5313e-05 1.0386e-05 0.00025819


==> otfsirs_admm_ite.txt <==
x1   y1         y2        y3       y4
1 0.0027348 0.0016888 0.031628 0.10056
11 0.0021769 0.0013537 0.025328 0.080329
21 0.0013715 0.00084523 0.015783 0.051983
31 0.00055512 0.00033843 0.0064579 0.020032
41 0.00027212 0.00017174 0.0032447 0.010517
51 0.000283 0.00017174 0.0032132 0.010517
61 0.00027212 0.00016837 0.0031502 0.010317
71 0.00028844 0.00017006 0.0032762 0.010417
81 0.000283 0.00017006 0.0032762 0.010317
91 0.00027756 0.00017342 0.0031502 0.010016


==> singleirs_distance.txt <==
x1   y1      y2       y3     y4
0 0.66728  1.5025  0.49884 2.8388 
10 0.7754  2.1157  0.91268 3.3961 
20 1.3235  2.9473  1.5037 4.6428 
30 1.7428  3.7267  2.1713 5.3548 
40 1.399  2.9445  1.3615 4.5829 
50 0.8042  2.0811  0.95613 3.4529 
60 0.55518  1.4982  0.65851 2.5797 
